SPIN: Shadow Predictive Indexer for Sparse Attention

Indexer-based sparse attention reduces the cost of core attention by passing only a fixed, small number of important tokens to it. However, the indexer must still score the entire KV cache at every decoding step. This scoring overhead becomes a major bottleneck as the context length grows. We propose SPIN (Shadow Predictive Indexer) to reduce this indexer overhead. SPIN uses lightweight, history-based prediction to identify important KV blocks, avoiding the need to score the full KV cache at every decoding step. SPIN keeps the score history fresh with random exploration and allocates the block budget across layers by their measured miss rates. SPIN treats KV blocks and speculative decoding as first-class design and implementation considerations. Across extensive evaluations on long-context and agentic benchmarks, SPIN achieves 30-40% sparsity while preserving task quality. With larger exploration shares and per-layer block budgets, SPIN keeps task quality on the especially difficult MRCRv2 benchmark close to baseline at 50-57% effective block sparsity. In end-to-end vLLM serving, SPIN improves output throughput by up to 13.9% and reduces median inter-token latency by up to 13.6%.

==> LICENSE-nv.txt <==
NVIDIA Tech Report template (nv.cls)

Copyright (c) 2024, NVIDIA CORPORATION. All rights reserved.
Modified from the Arxiv RecurrentGemma Tech Report template, based on
Google DeepMind's style file; DeepMind, London, 2019.

The template is released under Creative Commons Attribution-ShareAlike
4.0 International (CC BY-SA 4.0):
https://creativecommons.org/licenses/by-sa/4.0/

Submission-copy modification on 2026-10-06: comments and commented-out
examples were removed. Active class code and formatting were preserved.
This notice concerns the template, not the license selected for the paper.

